The HTTP Garden: Discovering Parsing Vulnerabilities in HTTP/1.1 Implementations by Differential Fuzzing of Request Streams

HTTP/1.1 parsing discrepancies have been the basis for numerous classes of attacks against web servers. Previous techniques for discovering HTTP parsing discrepancies have focused on blackbox differential testing of HTTP gateway servers, despite evidence that the most significant parsing anomalies occur within origin servers. While these techniques can detect some vulnerabilities, not all parsing discrepancy-related vulnerabilities are detectable by examining a gateway server's output alone. Our system, the HTTP Garden, examines both origin servers' interpretations and gateway servers' transformations of HTTP requests. It also includes a coverage-guided differential fuzzer for HTTP/1.1 origin servers that is capable of mutating all components of a request stream, paired with an interactive REPL that facilitates the automatic discovery of meaningful HTTP parsing discrepancies and the rapid development of those discrepancies into attack payloads. Using our tool, we have discovered and reported over 100 HTTP parsing bugs in popular web servers, of which 68 have been fixed following our reports. We designate 39 of these to be exploitable. We release the HTTP Garden to the public on GitHub under a free software license to allow researchers to further explore new parser discrepancy-based attacks against HTTP/1.1 servers.

==> inline_responses.txt <==
Thank you for your detailed and useful feedback.

We agree that the

Broadly, we see two primary criticisms of our work:
1. The work is not sufficiently novel.
2. The evaluation needs improvement.

# Magnitude of Contribution

> The work is built atop Nezha, which provides most functionalities needed by this work, e.g., metrics for determining interesting seeds, mutation strategies.

The only technique used from NEZHA is the technique for evaluating seeds. All other techniques are our own, including mutation strategies.

> The strategy used for filtering false positives is heuristic-based, and its effectiveness is not justified. In particular, the meaningfulness and durability are not clearly defined.

We agree that better definitions and justifications of durability and meaningfulness are needed, and would be happy to do so in revisions.

In short, a discrepancy between two HTTP servers is durable if it is possible to trigger it even after applying the normalizations of a transducer, and it is meaningful if it implies a violation of the HTTP specification on the part of either server.

Durability is clearly a necessary condition for a discrepancy to lead to request smuggling. This is because an discrepancy that is not durable is by definition either rejected or effectively neutralized by the frontend proxy.

Meaningfulness *may* not be a necessary condition for request smuggling, but we argue that it very likely is. Request smuggling has been known since 2005. While it is possible to execute request smuggling attacks against servers compliant with the original HTTP/1.1 RFC, the modern RFCs were written with care to disallow request smuggling between compliant implementations. To the best of our knowledge, all request smuggling vulnerabilities, aside than the originals from 2005, exploit violations of the specification.

> The REPL is a straightforward interface, and its benefit is not justified and evaluated.

A REPL makes the results of the fuzzer easy to interpret. In our experience, this is a major pain point when using prior work.

> The comparison with previous works is missing. The reasons are discussed, but I don't think they are convincing and believe the comparison experiments can be conducted without much effort.

Evaluating differential fuzzers is difficult because of duplicate results. Unlike single-target fuzzing, where results (crashes) can be bucketed efficiently by backtrace, differential fuzzing has no such obvious and efficient fingerprinting mechanism. We chose to err on the side of caution and detail only discrepancies that we reported and investigated individually. This is in contrast to the approach taken by NEZHA, which claims hundreds of unique discrepancies without adequately justifying the criteria for uniqueness.

To try to compare the HTTP Garden to, for example, T-Reqs, would therefore require a large amount of manual deduplication of the output of both fuzzers.
We argue that because our target set has significant overlap with prior work, and we were still found bugs in nearly all targets, our tool's capability has been demonstrated.

> An ablation study to demonstrate the effectiveness of the proposed design strategies should be done. E.g., meaningfulness and durability filtering.

We agree and will do so during the revision period.

> The figures should be replaced with vector images.

Agreed.

> One weakness of the paper is that the evaluation lacks a performance analysis (which is typical of fuzzing-style papers). Specifically, how much computer was used and how many time was used? This is helpful to understand how much computer effort was required to identify these bugs.

A more detailed performance analysis would strengthen the results, and we will include one in revisions.

> Another weakness is that there was no detailed overall analysis of the impact of the discovered vulnerabilities. Specifically, I would like to understand the severity of the discovered vulnerabilities: which allow for DoS vs. request smuggling, for example. Because there is a a large number of bugs that were found, it's important to contextualize the results for the reader.

Since the submission date, we have categorized all of the bugs that have been found by the HTTP Garden.

> False positives are not evaluated.

Results of the HTTP Garden are always violations of the RFCs. In that sense, there are no false positives. That said, violating the RFCs is not always exploitable. Since our submission, we have evaluated all detected discrepancies for exploitability, and will include these evaluations in revisions.

> Code coverage trend is not evaluated.

Given that prior work is fully black-box, we agree that some evaluation of coverage collection is warranted, and will do so in revisions.

> This paper is difficult to read due to missing and unclear term definitions. Many terms are not spelled out (e.g., RTT), especially for a person who does not have knowledge of HTTP. Furthermore, Table 1 has two columns, Traced and Internal/External. Yet, the authors did not define them.

This can be addressed in revisions.

> Furthermore, the authors claim HTTP Garden found 122 new bugs. Then, the authors must explain which works can and cannot detect those bugs.

The fact that our target set overlaps significantly with that of prior work indicates that prior work could not detect the majority of the bugs that the HTTP Garden discovered. A more thorough categorization of bugs by which could and could not be discovered by previous tools would be an interesting evaluation that we would be happy to add in revisions.

> The authors show the number of bugs HTTP Garden found. However, I am not sure how CVEs are obtained, which bugs are fixed (although the number of fixed bugs is shared), and their brief natures of bugs. I believe the last ones must be described at least in Appendix.

We have since written up exactly which bugs have been fixed, along with links to the corresponding commits. We would be happy to include this information in an appendix.

> Introduction: Did you see any cases where a bug you found allowed bypassing access controls?

Request smuggling nearly always allows for the bypass of access controls.

> Complaints about figures and tables

> 2.3 Did you see any bugs in matching outgoing connections with incoming responses in your setup?

Any request smuggling attack can cause desynchronization of requests and responses, as long as the proxy supports backend connection sharing. However, the HTTP Garden relies on requests matching responses during fuzzing in order to ensure that collected coverage remains synchronized to request/response pairs. For this reason, we disable connection sharing in our transducers, so we do not directly observe stream desynchronization. Still, all request smuggling bugs that we discovered can be used to launch stream desynchronization attacks, as long as the affected transducer supports backend connection sharing.

> 3.2. What do you mean by "[HDiff] assumes that request smuggling can be detected by examining only a fraction of a given request’s parse tree"? What fraction?

HDiff extracts a partial parse tree from each server. For example, only a few headers are collected from the targets in HDiff. the HTTP Garden collects and diffs all parsed request data, not just an arbitrary subset.

> 3.2 Please elaborate more the differences to HDiff. Do I understand correct that the fuzzing setup, with the echo servers, is the same?

The topology of the network is the same between T-Reqs, HDiff, and the HTTP Garden. We differ from prior work in that our fuzzer is evolutionary instead of fixed-depth, coverage-guided instead of black-box, and filters false positives using necessary conditions for exploitability instead of overreporting.

> 3.3 Please reduce the number of examples and elaborate similarities and differences to the most relevant related works on differential testing. What do you do different than e.g. NEZHA?

NEZHA targets only local programs; the HTTP Garden targets TCP servers that may be on on remote hosts. NEZHA employs a naive mutator, and we use grammar-based mutations. NEZHA does not examine program output beyond exit statuses. We thoroughly compare parsed request data. NEZHA makes no attempt to reduce redundant output. We use meaningfulness and durability evaluations to selectively ignore uninteresting discrepancies.

> 5.3 Please elaborate on your mutations. Do you also combine multiple inputs into a new input (splicing)?

Yes. We will add a section elaborating on all 13 mutation strategies in revisions.

> 5.4 Do you have any insights into which of the three supported mutations resulted in the most bugs found?

This is a good idea for improving evaluation.

> 5.4 You use an HTTP parser for repeated mutations, but I suspect some mutated inputs are not parsable anymore. How did you solve this?

When mutating an input that cannot be re-parsed, grammar-based mutations are removed from the mutation set.

> 5.5 How do you know if a given discrepancy with a fuzzing input corresponds to a "known acceptable" case?

By encoding the known classes of permissible discrepancies into the parse tree comparison.

> 6.1 It seems likes such bugs will always happen. Do you have any thoughts on how to prevent this without a whack-a-mole bug hunting situation?

In our opinion, the only feasible solution to the parsing discrepancy problem is to trim the protocol down to a safe, simple, unambiguous subset. We have specified a safe subset of HTTP/1.1 in the Daedalus data description language, and can include its grammar in an appendix.

> 6.2 Elaborate on access controll bypass. How did you bypass it?

Request smuggling allows for the bypass of access controls because access controls are enforced by transducers on behalf of origin servers. Thus, when transducers and origin servers disagree about the boundaries of requests, then access controls are enforced upon the wrong parts of the request stream. For example, the DELETE request in figure 8 would be unaffected by access control policies in ATS, Google Cloud, or Akamai because they interpret that data to be part of the previous request's message body.

> 7 You argue all parties should be responsible, but it sounds to me like many of the problems just stem from vagueness in the RFCs, interpreted differently by different implementations. How would you decide on who interpreted a given requirement "correct" and who is wrong?

While the original set of request smuggling vulnerabilities from 2005 was caused by vagueness in the RFCs, modern request smuggling is caused by lack of adherance to the RFCs, usually on the part of both the transducer and the origin server. The difficulty with the modern HTTP RFCs is not that they are vague, but that they are overly complex, which makes it difficult to implement them correctly.

==> response.txt <==
1. Built on top of prior work claim

2. Evaluation: mutation strategies. consider agreement matrices. how many unique bugs we find.
Similarity matrics

3. meaningfulness discrepancy

4. durability discrepancy

5. Larger version of Table 1 with bug categories and severity? Figures in vector graphics. Appendix with a full list of bugs and their descriptions with URLs.

6. If someone were to improve on this, how would they concretely demonstrate that they are better.

-------------------------------------------------------------
Review #2236A
===========================================================================

Detailed comments for authors
-----------------------------
** Not much scientific contribution. **

Although finding vulnerabilities in HTTP/1.1 servers is an interesting problem, the proposed approaches lack novelty and are more like pure engineering efforts.
- The work is built atop Nezha, which provides most functionalities needed by this work, e.g., metrics for determining interesting seeds, mutation strategies.
- The strategy used for filtering false positives is heuristic-based, and its effectiveness is not justified. In particular, the meaningfulness and durability are not clearly defined.
- The REPL is a straightforward interface, and its benefit is not justified and evaluated.

** The evaluation is not complete. **
- False positives are not evaluated.
- Code coverage trend is not evaluated.
- The comparison with previous works is missing. The reasons are discussed, but I don't think they are convincing and believe the comparison experiments can be conducted without much effort.
- An ablation study to demonstrate the effectiveness of the proposed design strategies should be done. E.g., meaningfulness and durability filtering.

* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #2236B
===========================================================================


One weakness of the paper is that the evaluation lacks a performance analysis
(which is typical of fuzzing-style papers). Specifically, how much computer was
used and how many time was used? This is helpful to understand how much
computer effort was required to identify these bugs.

Another weakness is that there was no detailed overall analysis of the impact
of the discovered vulnerabilities. Specifically, I would like to understand the
severity of the discovered vulnerabilities: which allow for DoS vs. request
smuggling, for example. Because there is a a large number of bugs that were
found, it's important to contextualize the results for the reader.

Reasons to not accept the paper
-------------------------------
- Evaluation lacks performance analysis: how much compute and how many
  requests were used?

- No detailed analysis of impact of discovered vulnerabilities (DoS vs. request
  smuggling).

Questions for authors' response
-------------------------------
- What is the overall impact of the discovered vulnerabilities (in terms of DoS
  vs. request smuggling, etc.)?

- What was the performance of the fuzzing evaluation?

* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #2236C
===========================================================================

Detailed comments for authors
-----------------------------
1. This paper is difficult to read due to missing and unclear term definitions.
Many terms are not spelled out (e.g., RTT), especially for a person who does not have knowledge of HTTP.
Furthermore, Table 1 has two columns, Traced and Internal/External.
Yet, the authors did not define them.

2. The authors did not clearly provide novelty in comparison with existing work.
The authors mainly compare HTTP Garden with FRAMESHIFTER, T-Req, and HDiff.
However, there is no motivating example and explanation to show why HTTP Guarden can detect certain bugs but not those three techniques.
The authors tried to explain them in Section 3.
However, they are too abstracted; hence, I am not sure whether HTTP Garden has sufficient merits.

Furthermore, the authors claim HTTP Garden found 122 new bugs.
Then, the authors must explain which works can and cannot detect those bugs.

3. The authors show sufficient experiments.
Other than the aforementioned bug detection capability comparison, the authors must provide some metrics that show HTTP Guarden's performance.
For example, the authors mentioned they measure coverage in Section 5.2.
However, the authors did not show how it looks like and its results at all in the experiment section.
As a result, I cannot really evaluate whether HTTP Garden has great performance.

4. The authors show the number of bugs HTTP Garden found.
However, I am not sure how CVEs are obtained, which bugs are fixed (although the number of fixed bugs is shared), and their brief natures of bugs.
I believe the last ones must be described at least in Appendix.

Reasons to not accept the paper
-------------------------------
- Undefined and unclear terms
- Unclear comparison with existing work
- Limited experiments
- Missing bug report status


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #2236D
===========================================================================


Detailed comments for authors
-----------------------------
Thank you for your submission to USENIX 2024. This is an interesting work that addresses an important topic. I have the following comments:

- Introduction: Did you see any cases where a bug you found allowed bypassing access controls?
- Figure 1 takes too much space for providing barely any information
- Same is true for figures 2, 3 and 4
- 2.3 Did you see any bugs in matching outgoing connections with incoming responses in your setup?
- 3.2. What do you mean by "[HDiff] assumes that request
smuggling can be detected by examining only a fraction of
a given request’s parse tree"? What fraction?
- 3.2 Please elaborate more the differences to HDiff. Do I understand correct that the fuzzing setup, with the echo servers, is the same?
- 3.3 Please reduce the number of examples and elaborate similarities and differences to the most relevant related works on differential testing. What do you do different than e.g. NEZHA?
- 5: The paper lacks evaluations of the setup itself, e.g. the speed at which different implementations can be tested, the amount of inputs tested,
- 5.3: Please elaborate more on the Î´-diversity
- 5.3 Please elaborate on your mutations. Do you also combine multiple inputs into a new input (splicing)?
- 5.4 Do you have any insights into which of the three supported mutations resulted in the most bugs found?
- 5.4 You use an HTTP parser for repeated mutations, but I suspect some mutated inputs are not parsable anymore. How did you solve this?
- 5.5 How do you know if a given discrepancy with a fuzzing input corresponds to a "known acceptable" case?
- 5.5 Please elaborate more details on how the implementation of the metrics work, especially on the discrepancy, how you ensure it doesn't result in false positives
- Figure 6 takes a lot of space
- 6.1 It seems likes such bugs will always happen. Do you have any thoughts on how to prevent this without a whack-a-mole bug hunting situation?
- 6.2 Elaborate on access controll bypass. How did you bypass it?
- 6.2 Generally, please elaborate more on exploitation of the bugs you found
- 7 You argue all parties should be responsible, but it sounds to me like many of the problems just stem from vagueness in the RFCs, interpreted differently by different implementations. How would you decide on who interpreted a given requirement "correct" and who is wrong?
- 7 I wonder if there are any known cases of exploitation of smuggling in the wild?

Reasons to not accept the paper
-------------------------------
- Difference to related work HDiff not clearly explained
- Lacking detailed evaluation of the setup, e.g. speed of the fuzzer, number of mutations, improvement of coverage over blackbox approach
- Contributions mostly technical (improving the setup), no conceptional or fundamental contributions.
- The novelty is low: It is only shown again the implementation differences lead to (conceptionally known) problems
